Supporting Safe Decision Making Through Holistic System-Level Representations & Monitoring -- A Summary and Taxonomy of Self-Representation Concepts for Automated Vehicles

The market introduction of automated vehicles has motivated intense research efforts into the safety of automated vehicle systems. Unlike driver assistance systems, SAE Level 3+ systems are not only responsible for executing (parts of) the dynamic driving task (DDT), but also for monitoring the automation system's performance at all times. Key components to fulfill these surveillance tasks are system monitors which can assess the system's performance at runtime, e.g. to activate fallback modules in case of partial system failures. In order to implement reasonable monitoring strategies for an automated vehicle, holistic system-level approaches are required, which make use of sophisticated internal system models. In this paper we present definitions and an according taxonomy, subsuming such models as a vehicle's self-representation and highlight the terms' roles in a scene and situation representation. Holistic system-level monitoring does not only provide the possibility to use monitors for the activation of fallbacks. In this paper we argue, why holistic system-level monitoring is a crucial step towards higher levels of automation, and give an example how it also enables the system to react to performance loss at a tactical level by providing input for decision making.

==> figures/images/tikz/action_space.tikz <==
\def\extactionspace{(-2.5,-1) -- (1,1.5) -- (3.5,1.3) -- (3.5,-1.5) -- (3,-2.5) -- (-2,-2.5) -- cycle}
\def\intactionspace{(-2.5,-1.5)  -- (-2,1) -- (3.5,0.5) -- (3,-2.5) -- (0.5,-2) node (v3) {} -- (-2.5,-2) -- cycle}
\def\rect{(-2.5,1.5) rectangle (3.5,-2.5)}
\def\bigrect{(-2.51,1.51) rectangle (3.51,-2.51)}
\begin{tikzpicture}

\begin{scope}
	\clip \extactionspace \bigrect;
	\fill[tuRed, opacity=.3] \rect;
\end{scope}

\begin{scope}
	\clip \intactionspace \bigrect;
	\fill[tuBlue, opacity=.3] \rect;
\end{scope}	

\draw[ tuRed] \extactionspace;
\draw[tuBlue, ] \intactionspace;
%\path [name intersections={of=ext and int}];

\begin{scope}
	\clip \extactionspace;
	\draw[tuGreen, fill opacity=0.3, fill=tuLightGreen] \intactionspace;
\end{scope}
%\draw (intersection-1) -- (intersection-2) -- (intersection-3)-- (intersection-4)-- (intersection-5) -- (v3.center) -- (intersection-7) -- (intersection-6) --cycle;
\node at (-2.25,1.25) {$A$};
\node[color=tuRed] at (-1.6,0.6) {$\overline{A_\mathrm{ext}}$};
\node[color=tuBlue] at (1.4,1) {$\overline{A_\mathrm{int}}$};
\node[color=tuGreen] at (0.5,-0.5) {$A_\mathrm{adm}$};
\draw[thick] \rect;
\end{tikzpicture}


==> figures/images/tikz/self_representation.tikz <==
\begin{tikzpicture}[every path/.append style={thick}, every node/.append style={font=\footnotesize}]
\tikzumlset{class width=21ex}%
%
\tikzumlset{draw element=gray!95!black}%
\tikzumlset{font=\footnotesize}%
\tikzstyle{tikzuml simpleclass style}=[shadedGray, shadow,font=\small]%
\tikzstyle{grayedOut}=[shadedGray]%
\def\xsep{4}%
\def\hxsep{3}%
\def\ysep{1.05}%
         
	\umlsimpleclass[shadedOrange]{self-representation}
	\umlsimpleclass[x=-0.475*\xsep, y=\ysep]{shape}
	\umlsimpleclass[y=-\ysep]{dynamics}
	\begin{scope}[draw opacity=0.7, opacity=0.7,transparency group=knockout, text opacity=1.1]
		\umlsimpleclass[, x=-\xsep*0.5, y=-2*\ysep, alias=vehicle models]{diff. equation systems}
		\umlsimpleclass[y=-3*\ysep, alias=mindyn]{min/max dynamics}
		\umlsimpleclass[x=\xsep*0.5, y=-2*\ysep, alias=mininp]{min/max inputs}
		\umlcompo[color=black!40!white] {dynamics}{mininp}
		\umlcompo[color=black!40!white] {dynamics}{mindyn}
		\umlcompo[color=black!40!white] {dynamics}{vehicle models}
	\end{scope}
	
	\umlsimpleclass[x=-1.05*\xsep]{architecture framework}
	\begin{scope}[opacity=0.5,transparency group=knockout, text opacity=1.1]
		\umlsimpleclass[x=-1.75*\xsep, y=0.9*\ysep, grayedOut, alias=views]{arch. views (hw/sw/...)}
		\umlsimpleclass[x=-1.75*\xsep, y=-0.9*\ysep, grayedOut, alias=corres]{correspondences}
		
		\umlcompo[color=black!40!white] {architecture framework}{views}
		\umlcompo[color=black!40!white] {architecture framework}{corres}
	\end{scope}
	
	%\umlsimpleclass[y=-4]{ODD}
	\umlsimpleclass[y=\ysep, x=0.475*\xsep, alias=nfr]{non-functional req.}
	
	\umlsimpleclass[x = \xsep]{capabilities}
	\begin{scope}[opacity=0.5,transparency group=knockout, text opacity=1.1]
		\umlsimpleclass[x=1.75*\xsep, y=0.9*\ysep, grayedOut, alias=metrics]{metrics}
		\umlsimpleclass[x=1.75*\xsep, y=-0.9*\ysep, grayedOut, alias=fr]{functional req.}
		\umlsimpleclass[x=1.75*\xsep, y=-3*\ysep, shadedGreen]{ODD}
		
		\umlcompo[color=black!40!white] {capabilities}{metrics}
		\umlcompo[color=black!40!white] {capabilities}{fr}
	\end{scope}
		\umldep[color=tuGreen!50!white, pos stereo=0.15, stereo=determines, stereo shift={xshift=-32}]{ODD}{capabilities}
		\umldep[color=tuGreen!50!white, stereo=determines, stereo shift={xshift=30.5}]{ODD}{fr}
		\umldep[color=tuGreen!50!white, stereo=demands, stereo shift={yshift=8}]{ODD}{mindyn}
		
		\umldep[color=black!40!white, stereo=determine, stereo shift={xshift=30.5}]{fr}{metrics}
		
		\umldep[color=black!40!white, stereo=connect, stereo shift={xshift=-28}]{corres}{views}
	
	
	\umlcompo {self-representation}{shape}
	\umlcompo {self-representation}{dynamics}
	\umlcompo {self-representation}{architecture framework}

	\umlcompo {self-representation}{nfr}
	\umlcompo {self-representation}{capabilities}
	
	\umlVHdep[stereo=express, pos stereo=1.15, stereo shift={yshift=-8}] {capabilities}{dynamics}
	\umlVHVdep[arm1=1.9, stereo=allocates,  pos stereo=1.5, stereo shift={yshift=-8}]{architecture framework}{nfr}
	\umlVHVdep[color=black!40!white, arm1=2.45, stereo=structured in,  pos stereo=1.5, stereo shift={yshift=-8}]{capabilities}{views}
	
	%\umlcompo {self-representation}{shape}
\end{tikzpicture}
